The SemGuS Toolkit

Semantics-Guided Synthesis (SemGuS) is a programmable framework for defining synthesis problems in a domain- and solver-agnostic way. This paper presents the standardized SemGuS format, together with an open-source toolkit that provides a parser, a verifier, and enumerative SemGuS solvers. The paper also describes an initial set of SemGuS benchmarks, which form the basis for comparing SemGuS solvers, and presents an evaluation of the baseline enumerative solvers.

==> figs/data/runtime.dat <==
Index  'bottom up (height)'  'bottom up (size)'  'top down'  'Virtual Best'
0  0.028  0.03  0.064  0.028
1  0.029  0.032  0.067  0.029
2  0.031  0.032  0.068  0.031
3  0.032  0.032  0.074  0.032
4  0.035  0.033  0.076  0.032
5  0.035  0.033  0.076  0.032
6  0.037  0.035  0.077  0.033
7  0.04  0.039  0.082  0.035
8  0.041  0.043  0.092  0.039
9  0.041  0.045  0.096  0.041
10  0.042  0.046  0.097  0.041
11  0.042  0.046  0.097  0.042
12  0.042  0.046  0.097  0.042
13  0.045  0.047  0.097  0.042
14  0.045  0.047  0.099  0.043
15  0.05  0.048  0.1  0.045
16  0.052  0.048  0.101  0.046
17  0.053  0.05  0.101  0.047
18  0.053  0.05  0.101  0.048
19  0.054  0.052  0.102  0.05
20  0.055  0.052  0.103  0.05
21  0.057  0.052  0.104  0.05
22  0.065  0.053  0.105  0.052
23  0.07  0.053  0.105  0.052
24  0.078  0.056  0.105  0.053
25  0.084  0.057  0.108  0.053
26  0.095  0.062  0.108  0.053
27  0.107  0.063  0.109  0.055
28  0.118  0.067  0.109  0.057
29  0.12  0.076  0.11  0.062
30  0.122  0.079  0.112  0.07
31  0.138  0.081  0.113  0.076
32  0.148  0.082  0.114  0.078
33  0.152  0.089  0.116  0.081
34  0.155  0.094  0.119  0.082
35  0.161  0.094  0.119  0.082
36  0.161  0.109  0.121  0.089
37  0.172  0.112  0.124  0.094
38  0.178  0.116  0.137  0.094
39  0.179  0.116  0.148  0.105
40  0.18  0.121  0.155  0.107
41  0.181  0.122  0.163  0.108
42  0.182  0.125  0.178  0.109
43  0.182  0.125  0.178  0.109
44  0.187  0.126  0.179  0.113
45  0.232  0.127  0.182  0.116
46  0.234  0.128  0.184  0.116
47  0.245  0.129  0.188  0.12
48  0.247  0.129  0.191  0.121
49  0.253  0.13  0.194  0.122
50  0.257  0.135  0.196  0.122
51  0.284  0.135  0.197  0.125
52  0.404  0.135  0.197  0.126
53  0.488  0.136  0.199  0.127
54  0.541  0.139  0.199  0.129
55  0.605  0.14  0.2  0.129
56  0.994  0.14  0.202  0.135
57  1.141  0.14  0.202  0.135
58  1.159  0.142  0.208  0.136
59  1.167  0.143  0.212  0.138
60  1.245  0.144  0.215  0.14
61  1.284  0.144  0.222  0.14
62  1.303  0.145  0.236  0.14
63  1.308  0.145  0.247  0.142
64  1.31  0.149  0.248  0.143
65  1.511  0.15  0.248  0.144
66  1.596  0.151  0.25  0.144
67  1.598  0.152  0.255  0.145
68  1.602  0.152  0.271  0.145
69  1.706  0.153  0.273  0.148
70  1.785  0.157  0.28  0.148
71  1.871  0.157  0.282  0.149
72  1.949  0.158  0.282  0.15
73  2.117  0.167  0.283  0.151
74  2.509  0.17  0.284  0.152
75  2.844  0.182  0.286  0.153
76  2.958  0.333  0.296  0.155
77  3.175  0.378  0.298  0.155
78  3.852  0.381  0.299  0.157
79  4.01  0.422  0.301  0.161
80  5.501  0.446  0.313  0.232
81  6.591  0.472  0.315  0.234
82  13.22  0.496  0.328  0.248
83  23.31  0.504  0.331  0.282
84  24.5  0.508  0.345  0.284
85  24.94  0.57  0.373  0.286
86  25.46  0.621  0.423  0.313
87  32.67  0.715  0.488  0.328
88  70.46  0.818  0.64  0.333
89  92.1  0.831  0.786  0.345
90  92.69  0.911  0.983  0.373
91  570.4  1.007  1.546  0.404
92  805.7  1.142  1.856  0.422
93  nan  1.39  2.242  0.446
94  nan  2.044  2.258  0.472
95  nan  2.224  2.439  0.488
96  nan  2.259  2.478  0.605
97  nan  3.191  2.484  0.786
98  nan  3.232  2.759  0.911
99  nan  3.407  3.287  1.007
100  nan  3.915  3.306  1.141
101  nan  4.388  3.55  1.142
102  nan  4.643  3.744  1.602
103  nan  5.057  4.405  1.856
104  nan  6.017  4.465  1.871
105  nan  6.066  4.686  1.949
106  nan  6.793  4.89  2.044
107  nan  6.825  5.402  2.258
108  nan  7.669  5.962  2.439
109  nan  8.794  6.033  2.484
110  nan  10.63  7.166  2.759
111  nan  14.24  7.456  3.191
112  nan  17.96  8.064  3.306
113  nan  18.06  8.54  3.55
114  nan  19.27  10.54  3.915
115  nan  19.75  12.05  4.405
116  nan  22.42  12.13  4.465
117  nan  24.86  12.56  4.89
118  nan  45.1  14.21  6.033
119  nan  47.19  15.05  6.591
120  nan  52.41  15.41  6.825
121  nan  56.75  17.55  10.54
122  nan  65.6  19.82  10.63
123  nan  70.7  23.74  12.05
124  nan  81.73  24.28  12.56
125  nan  82.16  27.5  13.22
126  nan  85.93  29.69  14.24
127  nan  90.98  38.74  17.55
128  nan  114.5  42.43  18.06
129  nan  123.8  51.36  19.27
130  nan  124.3  53.88  19.75
131  nan  129.2  54.36  19.82
132  nan  151.0  60.47  22.42
133  nan  154.0  63.25  23.74
134  nan  164.1  99.1  24.28
135  nan  173.7  117.1  24.86
136  nan  192.2  120.4  27.5
137  nan  367.8  122.6  29.69
138  nan  394.0  129.4  32.67
139  nan  1018  134.7  42.43
140  nan  nan  138.7  45.1
141  nan  nan  172.8  47.19
142  nan  nan  175.1  51.36
143  nan  nan  211.0  53.88
144  nan  nan  245.2  63.25
145  nan  nan  245.9  65.6
146  nan  nan  287.3  70.46
147  nan  nan  370.7  70.7
148  nan  nan  799.3  85.93
149  nan  nan  nan  90.98
150  nan  nan  nan  92.1
151  nan  nan  nan  114.5
152  nan  nan  nan  123.8
153  nan  nan  nan  124.3
154  nan  nan  nan  129.2
155  nan  nan  nan  129.4
156  nan  nan  nan  173.7
157  nan  nan  nan  211.0
158  nan  nan  nan  287.3
159  nan  nan  nan  570.4
160  nan  nan  nan  799.3
161  nan  nan  nan  nan
162  nan  nan  nan  nan
163  nan  nan  nan  nan
164  nan  nan  nan  nan
165  nan  nan  nan  nan
166  nan  nan  nan  nan
167  nan  nan  nan  nan
168  nan  nan  nan  nan
169  nan  nan  nan  nan
170  nan  nan  nan  nan
171  nan  nan  nan  nan
172  nan  nan  nan  nan
173  nan  nan  nan  nan
174  nan  nan  nan  nan
175  nan  nan  nan  nan
176  nan  nan  nan  nan
177  nan  nan  nan  nan
178  nan  nan  nan  nan
179  nan  nan  nan  nan
180  nan  nan  nan  nan
181  nan  nan  nan  nan
182  nan  nan  nan  nan
183  nan  nan  nan  nan
184  nan  nan  nan  nan
185  nan  nan  nan  nan
186  nan  nan  nan  nan
187  nan  nan  nan  nan
188  nan  nan  nan  nan
189  nan  nan  nan  nan
190  nan  nan  nan  nan
191  nan  nan  nan  nan
192  nan  nan  nan  nan
193  nan  nan  nan  nan
194  nan  nan  nan  nan
195  nan  nan  nan  nan
196  nan  nan  nan  nan
197  nan  nan  nan  nan
198  nan  nan  nan  nan
199  nan  nan  nan  nan
200  nan  nan  nan  nan
201  nan  nan  nan  nan
202  nan  nan  nan  nan
203  nan  nan  nan  nan
204  nan  nan  nan  nan
205  nan  nan  nan  nan
206  nan  nan  nan  nan
207  nan  nan  nan  nan
208  nan  nan  nan  nan
209  nan  nan  nan  nan
210  nan  nan  nan  nan
211  nan  nan  nan  nan
212  nan  nan  nan  nan
213  nan  nan  nan  nan
214  nan  nan  nan  nan
215  nan  nan  nan  nan
216  nan  nan  nan  nan
217  nan  nan  nan  nan
218  nan  nan  nan  nan
219  nan  nan  nan  nan
220  nan  nan  nan  nan
221  nan  nan  nan  nan
222  nan  nan  nan  nan
223  nan  nan  nan  nan
224  nan  nan  nan  nan
225  nan  nan  nan  nan
226  nan  nan  nan  nan
227  nan  nan  nan  nan
228  nan  nan  nan  nan
229  nan  nan  nan  nan
230  nan  nan  nan  nan
231  nan  nan  nan  nan
232  nan  nan  nan  nan
233  nan  nan  nan  nan
234  nan  nan  nan  nan
235  nan  nan  nan  nan
236  nan  nan  nan  nan
237  nan  nan  nan  nan
238  nan  nan  nan  nan
239  nan  nan  nan  nan
240  nan  nan  nan  nan
241  nan  nan  nan  nan
242  nan  nan  nan  nan
243  nan  nan  nan  nan
244  nan  nan  nan  nan
245  nan  nan  nan  nan
246  nan  nan  nan  nan
247  nan  nan  nan  nan
248  nan  nan  nan  nan
249  nan  nan  nan  nan
250  nan  nan  nan  nan
251  nan  nan  nan  nan
252  nan  nan  nan  nan
253  nan  nan  nan  nan
254  nan  nan  nan  nan
255  nan  nan  nan  nan
256  nan  nan  nan  nan
257  nan  nan  nan  nan
258  nan  nan  nan  nan
259  nan  nan  nan  nan
260  nan  nan  nan  nan
261  nan  nan  nan  nan
262  nan  nan  nan  nan
263  nan  nan  nan  nan
264  nan  nan  nan  nan
265  nan  nan  nan  nan
266  nan  nan  nan  nan
267  nan  nan  nan  nan
268  nan  nan  nan  nan
269  nan  nan  nan  nan
270  nan  nan  nan  nan
271  nan  nan  nan  nan
272  nan  nan  nan  nan
273  nan  nan  nan  nan
274  nan  nan  nan  nan
275  nan  nan  nan  nan
276  nan  nan  nan  nan
277  nan  nan  nan  nan
278  nan  nan  nan  nan
279  nan  nan  nan  nan
280  nan  nan  nan  nan
281  nan  nan  nan  nan
282  nan  nan  nan  nan
283  nan  nan  nan  nan
284  nan  nan  nan  nan
285  nan  nan  nan  nan
286  nan  nan  nan  nan
287  nan  nan  nan  nan
288  nan  nan  nan  nan
289  nan  nan  nan  nan
290  nan  nan  nan  nan
291  nan  nan  nan  nan
292  nan  nan  nan  nan
293  nan  nan  nan  nan
294  nan  nan  nan  nan
295  nan  nan  nan  nan
296  nan  nan  nan  nan
297  nan  nan  nan  nan
298  nan  nan  nan  nan
299  nan  nan  nan  nan
300  nan  nan  nan  nan
301  nan  nan  nan  nan
302  nan  nan  nan  nan
303  nan  nan  nan  nan
304  nan  nan  nan  nan
305  nan  nan  nan  nan
306  nan  nan  nan  nan
307  nan  nan  nan  nan
308  nan  nan  nan  nan
309  nan  nan  nan  nan
310  nan  nan  nan  nan
311  nan  nan  nan  nan
312  nan  nan  nan  nan
313  nan  nan  nan  nan
314  nan  nan  nan  nan
315  nan  nan  nan  nan
316  nan  nan  nan  nan
317  nan  nan  nan  nan
318  nan  nan  nan  nan
319  nan  nan  nan  nan
320  nan  nan  nan  nan
321  nan  nan  nan  nan
322  nan  nan  nan  nan
323  nan  nan  nan  nan
324  nan  nan  nan  nan
325  nan  nan  nan  nan
326  nan  nan  nan  nan
327  nan  nan  nan  nan
328  nan  nan  nan  nan
329  nan  nan  nan  nan
330  nan  nan  nan  nan
331  nan  nan  nan  nan
332  nan  nan  nan  nan
333  nan  nan  nan  nan
334  nan  nan  nan  nan
335  nan  nan  nan  nan
336  nan  nan  nan  nan
337  nan  nan  nan  nan
338  nan  nan  nan  nan
339  nan  nan  nan  nan
340  nan  nan  nan  nan
341  nan  nan  nan  nan
342  nan  nan  nan  nan
343  nan  nan  nan  nan
344  nan  nan  nan  nan
345  nan  nan  nan  nan
346  nan  nan  nan  nan
347  nan  nan  nan  nan
348  nan  nan  nan  nan
349  nan  nan  nan  nan
350  nan  nan  nan  nan
351  nan  nan  nan  nan
352  nan  nan  nan  nan
353  nan  nan  nan  nan
354  nan  nan  nan  nan
355  nan  nan  nan  nan
356  nan  nan  nan  nan
357  nan  nan  nan  nan
358  nan  nan  nan  nan
359  nan  nan  nan  nan
360  nan  nan  nan  nan
361  nan  nan  nan  nan
362  nan  nan  nan  nan
363  nan  nan  nan  nan
364  nan  nan  nan  nan
365  nan  nan  nan  nan
366  nan  nan  nan  nan
367  nan  nan  nan  nan
368  nan  nan  nan  nan
369  nan  nan  nan  nan
370  nan  nan  nan  nan
371  nan  nan  nan  nan
372  nan  nan  nan  nan
373  nan  nan  nan  nan
374  nan  nan  nan  nan
375  nan  nan  nan  nan
376  nan  nan  nan  nan
377  nan  nan  nan  nan
378  nan  nan  nan  nan
379  nan  nan  nan  nan
380  nan  nan  nan  nan
381  nan  nan  nan  nan
382  nan  nan  nan  nan
383  nan  nan  nan  nan
384  nan  nan  nan  nan
385  nan  nan  nan  nan
386  nan  nan  nan  nan
387  nan  nan  nan  nan
388  nan  nan  nan  nan
389  nan  nan  nan  nan
390  nan  nan  nan  nan
391  nan  nan  nan  nan
392  nan  nan  nan  nan
393  nan  nan  nan  nan
394  nan  nan  nan  nan
395  nan  nan  nan  nan
396  nan  nan  nan  nan
397  nan  nan  nan  nan
398  nan  nan  nan  nan
399  nan  nan  nan  nan
400  nan  nan  nan  nan
401  nan  nan  nan  nan
402  nan  nan  nan  nan
403  nan  nan  nan  nan
404  nan  nan  nan  nan
405  nan  nan  nan  nan
406  nan  nan  nan  nan
407  nan  nan  nan  nan
408  nan  nan  nan  nan
409  nan  nan  nan  nan
410  nan  nan  nan  nan
411  nan  nan  nan  nan
412  nan  nan  nan  nan
413  nan  nan  nan  nan
414  nan  nan  nan  nan
415  nan  nan  nan  nan
416  nan  nan  nan  nan
417  nan  nan  nan  nan
418  nan  nan  nan  nan
419  nan  nan  nan  nan
420  nan  nan  nan  nan
421  nan  nan  nan  nan
422  nan  nan  nan  nan
423  nan  nan  nan  nan
424  nan  nan  nan  nan
425  nan  nan  nan  nan
426  nan  nan  nan  nan
427  nan  nan  nan  nan
428  nan  nan  nan  nan
429  nan  nan  nan  nan
430  nan  nan  nan  nan


==> figs/data/throughput-timecutoff.dat <==
Index  'bottom up (height)'  'bottom up (size)'  'top down'  'Virtual Best'
0  0.0315  0.0944  298.7  0.0315
1  0.3444  653.9  304.1  0.3444
2  0.365  776.9  373.9  0.365
3  0.3693  812.2  399.2  0.3693
4  0.3777  1001  501.5  0.3777
5  0.3961  1025  515.8  0.3961
6  0.4026  1026  541.1  0.4026
7  0.4159  1182  541.2  0.4159
8  0.489  1227  617.9  0.489
9  0.548  1286  628.1  0.548
10  0.5739  1474  670.7  0.5739
11  0.7191  1512  733.1  0.7191
12  0.7518  1525  782.9  0.7518
13  0.7927  1528  805.9  0.7927
14  0.8356  1628  879.8  0.8356
15  0.8486  2091  1026  0.8486
16  0.8837  2137  1112  0.8837
17  0.9099  2735  1182  0.9099
18  0.9464  3187  1306  0.9464
19  0.9593  3872  1340  0.9593
20  0.9726  3950  1453  0.9726
21  0.9775  4182  2153  0.9775
22  1.091  4267  2752  1.091
23  1.123  4288  3223  1.123
24  1.123  4366  3438  1.123
25  1.154  4588  3467  1.154
26  2.152  4747  3472  2.152
27  2.159  5792  3622  2.159
28  2.601  5884  3670  2.601
29  2.676  6009  5042  2.676
30  2.916  6017  6323  2.916
31  3.003  6324  6524  3.003
32  3.014  6336  6591  3.014
33  3.228  6364  6923  3.228
34  3.415  6650  6998  3.415
35  3.677  6750  7001  3.677
36  3.677  6878  7075  3.677
37  3.737  7247  7240  3.737
38  5.477  7388  7503  5.477
39  6.109  7427  7608  6.109
40  7.135  7438  7609  7.135
41  7.366  7942  7864  7.366
42  7.442  8126  8340  7.442
43  7.638  8457  8536  7.638
44  7.877  8839  8833  7.877
45  11.12  9033  8946  11.12
46  11.45  9878  9005  11.45
47  13.64  10426  9150  13.64
48  14.51  10561  9228  14.51
49  16.12  10676  9589  16.12
50  19.25  11700  9618  19.25
51  22.22  11878  9640  22.22
52  23.93  11915  9742  23.93
53  25.41  12303  9823  25.41
54  25.81  12445  9853  25.81
55  26.26  12584  10119  26.26
56  27.28  12796  10442  27.28
57  28.74  12970  10547  28.74
58  29.27  13464  11449  29.27
59  30.22  13670  11928  30.22
60  32.58  13716  11992  32.58
61  32.8  13729  11993  32.8
62  33.3  14620  12280  33.3
63  33.96  14857  12801  33.96
64  34.2  15168  12961  34.2
65  34.22  15348  13002  34.22
66  35.14  15461  13238  35.14
67  35.42  15712  13250  35.42
68  35.63  15899  13745  35.63
69  35.82  15916  14503  35.82
70  36.01  15981  14553  36.01
71  36.15  16051  14625  36.15
72  36.32  16541  14978  36.32
73  37.45  18381  15358  37.45
74  37.54  19585  15427  37.54
75  37.88  19919  15652  37.88
76  37.92  20305  16187  37.92
77  38.52  20374  16842  38.52
78  38.73  20831  17278  38.73
79  39.18  21614  18234  39.18
80  39.21  22621  18285  39.21
81  39.25  23508  18295  39.25
82  40.25  23610  18529  40.25
83  40.3  24027  18625  40.3
84  40.72  25107  18852  40.72
85  40.77  25427  19038  40.77
86  43.11  26040  19045  43.11
87  43.16  26719  19052  43.16
88  43.49  27275  19147  43.49
89  44.85  27503  19356  44.85
90  45.08  27605  19639  45.08
91  46.31  28246  19915  46.31
92  47.36  28488  20617  47.36
93  47.43  28509  21023  47.43
94  47.48  28533  21155  47.48
95  47.87  28655  21670  47.87
96  47.95  29729  21789  47.95
97  48.77  30146  21970  48.77
98  48.77  30618  22193  48.77
99  49.2  31078  22511  49.2
100  51.93  31182  22536  51.93
101  55.85  31377  22731  55.85
102  57.2  32201  22861  57.2
103  57.84  32377  24376  57.84
104  58.74  32574  24495  58.74
105  58.82  32956  24687  58.82
106  62.91  34064  24792  62.91
107  70.08  34917  25042  70.08
108  97.16  35063  25954  97.16
109  134.3  35064  25989  134.3
110  145.0  35698  26001  145.0
111  146.2  35779  26023  146.2
112  176.2  36100  27410  176.2
113  192.7  36204  27942  192.7
114  193.4  38673  28000  193.4
115  200.2  39108  28306  200.2
116  205.7  39789  28402  205.7
117  212.2  41270  28801  212.2
118  235.5  42064  29268  235.5
119  245.5  47016  31052  245.5
120  290.4  47752  31371  290.4
121  470.5  48843  32309  470.5
122  538.9  49088  34541  538.9
123  593.3  49414  34667  593.3
124  639.6  50733  35287  639.6
125  693.1  51310  36328  653.9
126  767.4  54081  36436  693.1
127  1009  55329  36788  767.4
128  1028  55788  37588  812.2
129  1180  57042  37938  1009
130  1190  58299  38289  1180
131  1248  60766  38293  1248
132  1253  61637  38697  1253
133  1506  67932  38709  1506
134  1585  68086  40973  1585
135  1686  68731  45105  1686
136  1700  70725  46343  1700
137  2049  71548  47747  2049
138  6782  71618  47770  3950
139  9677  72817  49337  6017
140  9678  72979  50308  6524
141  9784  73000  50435  6591
142  10699  77341  50450  6782
143  11954  80387  51839  6998
144  11996  80757  54702  7001
145  12888  81579  54975  7075
146  13143  82946  56126  7247
147  13298  84965  56415  7438
148  14038  85192  57394  7503
149  16205  87576  58476  7864
150  16373  89952  62448  8340
151  16624  90085  62509  8457
152  18691  91661  63753  9005
153  18779  92739  66337  9033
154  18870  95533  67206  9589
155  19017  103388  68403  9618
156  20326  104657  70620  9640
157  21317  104973  70994  9742
158  21750  105031  72873  9823
159  31902  113967  74461  9853
160  32509  114042  76345  9878
161  32536  125483  76913  10119
162  33349  127021  79254  11993
163  34265  127706  80992  11996
164  37083  132209  88741  12801
165  37222  134657  101998  12961
166  38239  137103  112159  12970
167  38969  166663  117945  13238
168  47605  nan  nan  13250
169  48864  nan  nan  14620
170  49223  nan  nan  14857
171  49307  nan  nan  15427
172  50242  nan  nan  15712
173  50635  nan  nan  15899
174  51163  nan  nan  16541
175  53280  nan  nan  16842
176  53943  nan  nan  18625
177  54095  nan  nan  18779
178  55218  nan  nan  19052
179  55695  nan  nan  19639
180  61581  nan  nan  19919
181  65302  nan  nan  20374
182  68763  nan  nan  20617
183  69935  nan  nan  22193
184  71715  nan  nan  22731
185  72877  nan  nan  22861
186  74781  nan  nan  24495
187  82511  nan  nan  25989
188  93947  nan  nan  26001
189  104438  nan  nan  28000
190  107542  nan  nan  28402
191  109933  nan  nan  28801
192  110782  nan  nan  36328
193  111088  nan  nan  38289
194  111454  nan  nan  38293
195  113833  nan  nan  46343
196  114145  nan  nan  49414
197  122388  nan  nan  50450
198  131369  nan  nan  57042
199  134134  nan  nan  72873
200  151103  nan  nan  74781
201  nan  nan  nan  80992
202  nan  nan  nan  85192
203  nan  nan  nan  109933
204  nan  nan  nan  110782
205  nan  nan  nan  113833
206  nan  nan  nan  134134
207  nan  nan  nan  nan
208  nan  nan  nan  nan
209  nan  nan  nan  nan
210  nan  nan  nan  nan
211  nan  nan  nan  nan
212  nan  nan  nan  nan
213  nan  nan  nan  nan
214  nan  nan  nan  nan
215  nan  nan  nan  nan
216  nan  nan  nan  nan
217  nan  nan  nan  nan
218  nan  nan  nan  nan
219  nan  nan  nan  nan
220  nan  nan  nan  nan
221  nan  nan  nan  nan
222  nan  nan  nan  nan
223  nan  nan  nan  nan
224  nan  nan  nan  nan
225  nan  nan  nan  nan
226  nan  nan  nan  nan
227  nan  nan  nan  nan
228  nan  nan  nan  nan
229  nan  nan  nan  nan
230  nan  nan  nan  nan
231  nan  nan  nan  nan
232  nan  nan  nan  nan
233  nan  nan  nan  nan
234  nan  nan  nan  nan
235  nan  nan  nan  nan
236  nan  nan  nan  nan
237  nan  nan  nan  nan
238  nan  nan  nan  nan
239  nan  nan  nan  nan
240  nan  nan  nan  nan
241  nan  nan  nan  nan
242  nan  nan  nan  nan
243  nan  nan  nan  nan
244  nan  nan  nan  nan
245  nan  nan  nan  nan
246  nan  nan  nan  nan
247  nan  nan  nan  nan
248  nan  nan  nan  nan
249  nan  nan  nan  nan
250  nan  nan  nan  nan
251  nan  nan  nan  nan
252  nan  nan  nan  nan
253  nan  nan  nan  nan
254  nan  nan  nan  nan
255  nan  nan  nan  nan
256  nan  nan  nan  nan
257  nan  nan  nan  nan
258  nan  nan  nan  nan
259  nan  nan  nan  nan
260  nan  nan  nan  nan
261  nan  nan  nan  nan
262  nan  nan  nan  nan
263  nan  nan  nan  nan
264  nan  nan  nan  nan
265  nan  nan  nan  nan
266  nan  nan  nan  nan
267  nan  nan  nan  nan
268  nan  nan  nan  nan
269  nan  nan  nan  nan
270  nan  nan  nan  nan
271  nan  nan  nan  nan
272  nan  nan  nan  nan
273  nan  nan  nan  nan
274  nan  nan  nan  nan
275  nan  nan  nan  nan
276  nan  nan  nan  nan
277  nan  nan  nan  nan
278  nan  nan  nan  nan
279  nan  nan  nan  nan
280  nan  nan  nan  nan
281  nan  nan  nan  nan
282  nan  nan  nan  nan
283  nan  nan  nan  nan
284  nan  nan  nan  nan
285  nan  nan  nan  nan
286  nan  nan  nan  nan
287  nan  nan  nan  nan
288  nan  nan  nan  nan
289  nan  nan  nan  nan
290  nan  nan  nan  nan
291  nan  nan  nan  nan
292  nan  nan  nan  nan
293  nan  nan  nan  nan
294  nan  nan  nan  nan
295  nan  nan  nan  nan
296  nan  nan  nan  nan
297  nan  nan  nan  nan
298  nan  nan  nan  nan
299  nan  nan  nan  nan
300  nan  nan  nan  nan
301  nan  nan  nan  nan
302  nan  nan  nan  nan
303  nan  nan  nan  nan
304  nan  nan  nan  nan
305  nan  nan  nan  nan
306  nan  nan  nan  nan
307  nan  nan  nan  nan
308  nan  nan  nan  nan
309  nan  nan  nan  nan
310  nan  nan  nan  nan
311  nan  nan  nan  nan
312  nan  nan  nan  nan
313  nan  nan  nan  nan
314  nan  nan  nan  nan
315  nan  nan  nan  nan
316  nan  nan  nan  nan
317  nan  nan  nan  nan
318  nan  nan  nan  nan
319  nan  nan  nan  nan
320  nan  nan  nan  nan
321  nan  nan  nan  nan
322  nan  nan  nan  nan
323  nan  nan  nan  nan
324  nan  nan  nan  nan
325  nan  nan  nan  nan
326  nan  nan  nan  nan
327  nan  nan  nan  nan
328  nan  nan  nan  nan
329  nan  nan  nan  nan
330  nan  nan  nan  nan
331  nan  nan  nan  nan
332  nan  nan  nan  nan
333  nan  nan  nan  nan
334  nan  nan  nan  nan
335  nan  nan  nan  nan
336  nan  nan  nan  nan
337  nan  nan  nan  nan
338  nan  nan  nan  nan
339  nan  nan  nan  nan
340  nan  nan  nan  nan
341  nan  nan  nan  nan
342  nan  nan  nan  nan
343  nan  nan  nan  nan
344  nan  nan  nan  nan
345  nan  nan  nan  nan
346  nan  nan  nan  nan
347  nan  nan  nan  nan
348  nan  nan  nan  nan
349  nan  nan  nan  nan
350  nan  nan  nan  nan
351  nan  nan  nan  nan
352  nan  nan  nan  nan
353  nan  nan  nan  nan
354  nan  nan  nan  nan
355  nan  nan  nan  nan
356  nan  nan  nan  nan
357  nan  nan  nan  nan
358  nan  nan  nan  nan
359  nan  nan  nan  nan
360  nan  nan  nan  nan
361  nan  nan  nan  nan
362  nan  nan  nan  nan
363  nan  nan  nan  nan
364  nan  nan  nan  nan
365  nan  nan  nan  nan
366  nan  nan  nan  nan
367  nan  nan  nan  nan
368  nan  nan  nan  nan
369  nan  nan  nan  nan
370  nan  nan  nan  nan
371  nan  nan  nan  nan
372  nan  nan  nan  nan
373  nan  nan  nan  nan
374  nan  nan  nan  nan
375  nan  nan  nan  nan
376  nan  nan  nan  nan
377  nan  nan  nan  nan
378  nan  nan  nan  nan
379  nan  nan  nan  nan
380  nan  nan  nan  nan
381  nan  nan  nan  nan
382  nan  nan  nan  nan
383  nan  nan  nan  nan
384  nan  nan  nan  nan
385  nan  nan  nan  nan
386  nan  nan  nan  nan
387  nan  nan  nan  nan
388  nan  nan  nan  nan
389  nan  nan  nan  nan
390  nan  nan  nan  nan
391  nan  nan  nan  nan
392  nan  nan  nan  nan
393  nan  nan  nan  nan
394  nan  nan  nan  nan
395  nan  nan  nan  nan
396  nan  nan  nan  nan
397  nan  nan  nan  nan
398  nan  nan  nan  nan
399  nan  nan  nan  nan
400  nan  nan  nan  nan
401  nan  nan  nan  nan
402  nan  nan  nan  nan
403  nan  nan  nan  nan
404  nan  nan  nan  nan
405  nan  nan  nan  nan
406  nan  nan  nan  nan
407  nan  nan  nan  nan
408  nan  nan  nan  nan
409  nan  nan  nan  nan
410  nan  nan  nan  nan
411  nan  nan  nan  nan
412  nan  nan  nan  nan
413  nan  nan  nan  nan
414  nan  nan  nan  nan
415  nan  nan  nan  nan
416  nan  nan  nan  nan
417  nan  nan  nan  nan
418  nan  nan  nan  nan
419  nan  nan  nan  nan
420  nan  nan  nan  nan
421  nan  nan  nan  nan
422  nan  nan  nan  nan
423  nan  nan  nan  nan
424  nan  nan  nan  nan
425  nan  nan  nan  nan
426  nan  nan  nan  nan
427  nan  nan  nan  nan
428  nan  nan  nan  nan
429  nan  nan  nan  nan
430  nan  nan  nan  nan


==> figs/data/throughput.dat <==
Index  'bottom up (height)'  'bottom up (size)'  'top down'  'Virtual Best'
0  0.0315  0.0944  6.699  0.0315
1  0.3444  6.699  6.699  0.3444
2  0.365  6.699  13.41  0.365
3  0.3693  6.705  17.21  0.3693
4  0.3777  18.18  17.23  0.3777
5  0.3961  18.2  21.99  0.3961
6  0.4026  20.08  36.43  0.4026
7  0.4159  21.03  40.19  0.4159
8  0.489  21.05  48.8  0.489
9  0.548  21.05  49.76  0.548
10  0.5739  25.84  53.64  0.5739
11  0.7191  25.84  53.64  0.7191
12  0.7518  25.86  59.33  0.7518
13  0.7927  34.45  61.24  0.7927
14  0.8356  34.52  66.03  0.8356
15  0.8486  36.36  66.09  0.8486
16  0.8837  49.86  66.99  0.8837
17  0.9099  57.42  84.21  0.9099
18  0.9464  71.7  90.04  0.9464
19  0.9593  71.91  90.91  0.9593
20  0.9726  78.54  128.2  0.9726
21  0.9775  85.17  142.4  0.9775
22  1.091  97.61  143.5  1.091
23  1.123  100.4  147.4  1.123
24  1.123  115.7  149.4  1.123
25  1.154  119.5  167.3  1.154
26  2.152  125.4  171.3  2.152
27  2.159  125.5  192.3  2.159
28  2.601  125.5  192.3  2.601
29  2.676  140.7  193.4  2.676
30  2.916  160.8  200.2  2.916
31  3.003  160.9  214.4  3.003
32  3.014  161.7  229.7  3.014
33  3.228  216.5  246.2  3.228
34  3.415  226.6  298.7  3.415
35  3.677  339.1  304.1  3.677
36  3.677  344.5  319.0  3.677
37  3.737  365.6  324.7  3.737
38  5.477  366.5  350.2  5.477
39  5.742  413.7  354.1  5.742
40  5.747  421.1  373.9  5.747
41  6.109  421.5  383.5  6.109
42  6.705  448.3  384.7  6.699
43  7.135  448.3  384.7  7.135
44  7.366  495.2  394.6  7.366
45  7.442  518.7  399.0  7.442
46  7.638  611.5  399.2  7.638
47  7.877  612.1  422.4  7.877
48  11.12  614.0  433.5  11.12
49  11.45  614.0  433.5  11.45
50  13.64  646.6  498.6  13.64
51  14.51  653.9  498.6  14.51
52  16.12  659.0  501.5  16.12
53  18.2  676.2  515.8  17.21
54  18.2  717.4  528.2  17.23
55  19.25  812.2  541.2  18.18
56  20.1  820.7  545.9  18.2
57  21.05  933.0  546.4  19.25
58  22.22  940.7  596.6  20.08
59  23.93  1001  617.9  21.05
60  25.41  1025  628.1  22.22
61  25.81  1026  649.8  23.93
62  25.81  1182  651.3  25.41
63  25.84  1227  670.7  25.81
64  25.84  1286  700.5  25.81
65  26.26  1474  701.2  25.84
66  27.28  1512  733.1  25.84
67  28.74  1520  773.0  26.26
68  29.27  1520  782.9  27.28
69  30.22  1525  805.9  28.74
70  32.58  1528  827.9  29.27
71  32.8  1584  849.3  30.22
72  33.3  1628  862.6  32.58
73  33.96  1768  1026  32.8
74  34.2  1843  1078  33.3
75  34.22  1886  1112  33.96
76  34.48  1942  1182  34.2
77  34.48  2091  1306  34.22
78  35.14  2137  1340  34.45
79  35.42  2240  1387  34.48
80  35.63  2256  1405  35.14
81  35.82  2400  1425  35.42
82  36.01  2735  1433  35.63
83  36.15  3048  1458  35.82
84  36.32  3187  1542  36.01
85  36.36  3416  1882  36.15
86  37.45  3421  2054  36.32
87  37.54  3872  2142  36.36
88  37.88  3950  2153  36.43
89  37.92  4182  2237  37.45
90  38.52  4267  2407  37.54
91  38.73  4288  2550  37.88
92  39.18  4366  2844  37.92
93  39.21  4588  2852  38.52
94  39.25  4747  2944  38.73
95  40.25  5696  3223  39.18
96  40.3  5792  3438  39.21
97  40.72  5805  3456  39.25
98  40.77  5884  3467  40.25
99  43.11  5986  3472  40.3
100  43.16  6009  3670  40.72
101  43.49  6017  4557  40.77
102  44.85  6091  4763  43.11
103  45.08  6324  4816  43.16
104  46.31  6336  5042  43.49
105  47.36  6364  6186  44.85
106  47.43  6650  6323  45.08
107  47.48  6750  6524  46.31
108  47.87  6878  6591  47.36
109  47.95  7247  6923  47.43
110  48.77  7388  6998  47.48
111  48.77  7427  7001  47.87
112  49.2  7438  7075  47.95
113  49.86  7942  7455  48.77
114  51.72  8126  7503  48.77
115  51.93  8341  7608  49.2
116  52.68  8457  7609  51.72
117  55.85  8839  7864  51.93
118  57.2  9033  8104  52.68
119  57.84  9878  8251  55.85
120  58.74  10426  8340  57.2
121  58.82  10561  8370  57.42
122  61.24  10676  8445  57.84
123  62.91  10956  8536  58.74
124  70.08  11700  8833  58.82
125  71.7  11878  8946  61.24
126  71.84  11915  9005  62.91
127  86.12  12098  9133  66.03
128  92.73  12303  9150  66.09
129  92.82  12445  9236  70.08
130  94.83  12587  9589  78.54
131  97.16  12796  9618  85.17
132  97.52  12970  9640  86.12
133  125.4  13091  9742  94.83
134  125.5  13464  9823  97.16
135  131.1  13670  9853  97.52
136  131.1  13716  10119  100.4
137  134.3  13729  10442  115.7
138  145.0  14620  10547  119.5
139  146.2  14857  11449  125.4
140  186.2  15168  11928  125.4
141  192.7  15348  11992  131.1
142  193.1  15360  11993  131.1
143  200.2  15461  12280  134.3
144  205.9  15712  12352  140.7
145  212.5  15899  12801  145.0
146  226.8  15916  12961  146.2
147  235.3  15981  13002  160.8
148  245.5  16541  13145  160.9
149  290.4  17461  13238  161.7
150  293.8  18381  13250  216.5
151  337.8  18925  13745  226.6
152  337.8  19377  14477  245.5
153  357.9  19585  14503  290.4
154  401.0  19919  14549  293.8
155  470.5  20305  14625  339.1
156  538.9  20374  14978  357.9
157  593.3  20769  15358  383.5
158  639.6  20831  15427  401.0
159  693.1  21193  15652  433.5
160  769.2  21614  16187  433.5
161  775.2  22223  16842  470.5
162  914.0  22621  17172  498.6
163  1009  23508  17283  498.6
164  1028  23610  18234  538.9
165  1038  24027  18285  593.3
166  1038  24710  18295  639.6
167  1161  25107  18529  653.9
168  1180  25427  18625  693.1
169  1190  26040  19038  769.2
170  1248  26719  19045  773.0
171  1253  27275  19052  775.2
172  1495  27503  19147  812.2
173  1506  27605  19356  914.0
174  1700  28246  19639  1009
175  1735  28488  19915  1038
176  1737  28509  20617  1161
177  1955  28533  20737  1248
178  2029  28655  21023  1253
179  2733  29247  21155  1506
180  2855  29729  21670  1542
181  2994  30103  21789  1700
182  3650  30132  21970  1737
183  3749  30146  22193  1955
184  6782  30618  22269  2029
185  6964  30820  22511  2855
186  7034  31078  22536  3650
187  9052  31182  22861  3749
188  9060  31377  23167  3950
189  9677  32201  23385  5696
190  9678  32377  24376  6017
191  9784  32574  24495  6524
192  10699  32956  24687  6591
193  11954  34064  24792  6782
194  11996  34917  24957  6964
195  12888  35063  25754  6998
196  13143  35064  25954  7001
197  13298  35698  25989  7075
198  14915  35779  26023  7247
199  15850  36100  26040  7438
200  15876  36204  27410  7503
201  16205  36755  27852  7864
202  16373  38673  28000  8340
203  16624  39312  28306  8457
204  17138  39789  28402  9005
205  18691  41270  28801  9033
206  18779  42064  29268  9589
207  18870  44306  30646  9618
208  19017  47752  31052  9640
209  19511  48843  31339  9742
210  20326  49083  31371  9823
211  21317  49510  32309  9853
212  21750  50733  34541  9878
213  31902  51310  34667  10119
214  32410  54081  35287  11993
215  32509  54873  36328  11996
216  32536  55788  36436  12801
217  33349  57056  36788  12961
218  34265  58355  37588  12970
219  37083  60766  37938  13238
220  37222  68731  38289  13250
221  37674  70600  38293  14620
222  38239  70725  38697  14857
223  47605  71548  40973  15427
224  48864  71618  45105  15712
225  49223  72817  46343  15876
226  49307  73000  47747  15899
227  50242  73027  47770  16541
228  50635  74907  49723  16842
229  51163  77077  50308  17138
230  53281  77341  50435  18625
231  53943  80046  50450  18779
232  54095  80387  51846  19052
233  55218  81579  54702  19511
234  55695  84945  54975  19639
235  61581  85191  56126  19919
236  64396  87488  56470  20374
237  65518  89952  57394  20617
238  65562  90085  58476  20769
239  68763  90201  58724  22193
240  69935  91661  62448  22223
241  71645  92739  62509  22861
242  72898  95533  63753  23167
243  75473  95739  66337  24495
244  82511  102522  67206  28000
245  93947  103388  68403  28402
246  104438  104687  68924  28801
247  107542  113967  70620  30820
248  109826  114042  70879  31339
249  110908  120104  72825  36328
250  111088  121058  74461  38289
251  111454  125154  76913  46343
252  113944  125483  79254  49510
253  114145  127021  80992  57056
254  122388  127635  83881  58724
255  131369  132209  88655  65518
256  134134  134279  97664  72825
257  151103  134657  112159  77077
258  nan  166663  117858  85191
259  nan  nan  nan  nan
260  nan  nan  nan  nan
261  nan  nan  nan  nan
262  nan  nan  nan  nan
263  nan  nan  nan  nan
264  nan  nan  nan  nan
265  nan  nan  nan  nan
266  nan  nan  nan  nan
267  nan  nan  nan  nan
268  nan  nan  nan  nan
269  nan  nan  nan  nan
270  nan  nan  nan  nan
271  nan  nan  nan  nan
272  nan  nan  nan  nan
273  nan  nan  nan  nan
274  nan  nan  nan  nan
275  nan  nan  nan  nan
276  nan  nan  nan  nan
277  nan  nan  nan  nan
278  nan  nan  nan  nan
279  nan  nan  nan  nan
280  nan  nan  nan  nan
281  nan  nan  nan  nan
282  nan  nan  nan  nan
283  nan  nan  nan  nan
284  nan  nan  nan  nan
285  nan  nan  nan  nan
286  nan  nan  nan  nan
287  nan  nan  nan  nan
288  nan  nan  nan  nan
289  nan  nan  nan  nan
290  nan  nan  nan  nan
291  nan  nan  nan  nan
292  nan  nan  nan  nan
293  nan  nan  nan  nan
294  nan  nan  nan  nan
295  nan  nan  nan  nan
296  nan  nan  nan  nan
297  nan  nan  nan  nan
298  nan  nan  nan  nan
299  nan  nan  nan  nan
300  nan  nan  nan  nan
301  nan  nan  nan  nan
302  nan  nan  nan  nan
303  nan  nan  nan  nan
304  nan  nan  nan  nan
305  nan  nan  nan  nan
306  nan  nan  nan  nan
307  nan  nan  nan  nan
308  nan  nan  nan  nan
309  nan  nan  nan  nan
310  nan  nan  nan  nan
311  nan  nan  nan  nan
312  nan  nan  nan  nan
313  nan  nan  nan  nan
314  nan  nan  nan  nan
315  nan  nan  nan  nan
316  nan  nan  nan  nan
317  nan  nan  nan  nan
318  nan  nan  nan  nan
319  nan  nan  nan  nan
320  nan  nan  nan  nan
321  nan  nan  nan  nan
322  nan  nan  nan  nan
323  nan  nan  nan  nan
324  nan  nan  nan  nan
325  nan  nan  nan  nan
326  nan  nan  nan  nan
327  nan  nan  nan  nan
328  nan  nan  nan  nan
329  nan  nan  nan  nan
330  nan  nan  nan  nan
331  nan  nan  nan  nan
332  nan  nan  nan  nan
333  nan  nan  nan  nan
334  nan  nan  nan  nan
335  nan  nan  nan  nan
336  nan  nan  nan  nan
337  nan  nan  nan  nan
338  nan  nan  nan  nan
339  nan  nan  nan  nan
340  nan  nan  nan  nan
341  nan  nan  nan  nan
342  nan  nan  nan  nan
343  nan  nan  nan  nan
344  nan  nan  nan  nan
345  nan  nan  nan  nan
346  nan  nan  nan  nan
347  nan  nan  nan  nan
348  nan  nan  nan  nan
349  nan  nan  nan  nan
350  nan  nan  nan  nan
351  nan  nan  nan  nan
352  nan  nan  nan  nan
353  nan  nan  nan  nan
354  nan  nan  nan  nan
355  nan  nan  nan  nan
356  nan  nan  nan  nan
357  nan  nan  nan  nan
358  nan  nan  nan  nan
359  nan  nan  nan  nan
360  nan  nan  nan  nan
361  nan  nan  nan  nan
362  nan  nan  nan  nan
363  nan  nan  nan  nan
364  nan  nan  nan  nan
365  nan  nan  nan  nan
366  nan  nan  nan  nan
367  nan  nan  nan  nan
368  nan  nan  nan  nan
369  nan  nan  nan  nan
370  nan  nan  nan  nan
371  nan  nan  nan  nan
372  nan  nan  nan  nan
373  nan  nan  nan  nan
374  nan  nan  nan  nan
375  nan  nan  nan  nan
376  nan  nan  nan  nan
377  nan  nan  nan  nan
378  nan  nan  nan  nan
379  nan  nan  nan  nan
380  nan  nan  nan  nan
381  nan  nan  nan  nan
382  nan  nan  nan  nan
383  nan  nan  nan  nan
384  nan  nan  nan  nan
385  nan  nan  nan  nan
386  nan  nan  nan  nan
387  nan  nan  nan  nan
388  nan  nan  nan  nan
389  nan  nan  nan  nan
390  nan  nan  nan  nan
391  nan  nan  nan  nan
392  nan  nan  nan  nan
393  nan  nan  nan  nan
394  nan  nan  nan  nan
395  nan  nan  nan  nan
396  nan  nan  nan  nan
397  nan  nan  nan  nan
398  nan  nan  nan  nan
399  nan  nan  nan  nan
400  nan  nan  nan  nan
401  nan  nan  nan  nan
402  nan  nan  nan  nan
403  nan  nan  nan  nan
404  nan  nan  nan  nan
405  nan  nan  nan  nan
406  nan  nan  nan  nan
407  nan  nan  nan  nan
408  nan  nan  nan  nan
409  nan  nan  nan  nan
410  nan  nan  nan  nan
411  nan  nan  nan  nan
412  nan  nan  nan  nan
413  nan  nan  nan  nan
414  nan  nan  nan  nan
415  nan  nan  nan  nan
416  nan  nan  nan  nan
417  nan  nan  nan  nan
418  nan  nan  nan  nan
419  nan  nan  nan  nan
420  nan  nan  nan  nan
421  nan  nan  nan  nan
422  nan  nan  nan  nan
423  nan  nan  nan  nan
424  nan  nan  nan  nan
425  nan  nan  nan  nan
426  nan  nan  nan  nan
427  nan  nan  nan  nan
428  nan  nan  nan  nan
429  nan  nan  nan  nan
430  nan  nan  nan  nan


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

